Priority-based Energy Allocation in Buildings through Distributed Model Predictive Control

Many countries are facing energy shortage today and most of the global energy is consumed by HVAC systems in buildings. For the scenarios where the energy system is not sufficiently supplied to HVAC systems, a priority-based allocation scheme based on distributed model predictive control is proposed in this paper, which distributes the energy rationally based on priority order. According to the scenarios, two distributed allocation strategies, i.e., one-to-one priority strategy and multi-to-one priority strategy, are developed in this paper and validated by simulation in a building containing three zones and a building containing 36 rooms, respectively. Both priority-based strategies fully exploit the potential of predictive control solutions. The experiment shows that our scheme has good scalability and achieve the performance of centralized strategy while making the calculation tractable.

==> intro.txt <==
 From the worldwide perspective of CO2 emissions, the
initial proposal for a European Climate Law aims to enshrine
the legislative goals “to achieve a climate-neutral European
economy and society by 2050,” issued in the European Green
Deal by the end of 2020 (European Union 2020). Under the
United Nations Framework Convention on Climate Change
(UNFCCC), China has committed to peak CO2 emissions
with a target date of 2030, announcing that it will reduce
CO
2 emissions per unit of gross domestic product by 60–65%
of the emission levels in 2005 (UNFCCC 2015; Ding et al.
2019). Above all, carbon neutrality and peak CO2 emissions
have received increasing attention from many countries and
regions, and issues related to it are explored by researchers
in various fields worldwide.
建筑能耗占全球能耗的40%以上，从国际上来看，建筑领域的碳排放占比超过三分之一。建筑业约占全球碳排放量的40%，是材料和能源的最大消费者。




模拟整个楼宇的动态过程需要大量的计算，对实时控制是一个挑战

本文考虑的情形是可再生能源系统产生的能源并不充足，不可以满足全部空调系统的需要。


1.不同于其他的文献致力于研究供能充沛下如何节能的情况，本文的研究重点除了节能，还在于有限能源的合理分配。
2.对于有限量的能源，不能使全部的房间都满足舒适性的要求，本文的贡献在于提供一个分布式方案，按照优先级分配能源，满足亟需供能的房间的能量供应。算法与系统的规模无关，具有很好的拓展性。
3.很少有文献考虑到真正大规模的情况，本文提出的算法被应用到考虑了27间房间的大规模情景能量分配。



面对规模较大的情况时，通常的方法是借助分解算法处理子系统之间的耦合关系，求解包含所有子系统目标函数和约束的全局优化问题，一般得到全局次优解。文献xx-xx都基于以上思路。本文转换了思路，利用预测控制能够得到控制时域内全部解的特性，用优先级和能源分配的方法处理耦合。这种方法的优势在于不必列写全局优化问题，而是并行求解只包含子系统自身目标函数和约束的优化问题，同时只需要少量的通信开销。


Related Work (Past 5 Years)

[1] Sebastian Kuboth; Florian Heberle; Andreas König-Haagen; Dieter Brüggemann;  "Economic Model Predictive Control of Combined Thermal and Electric Residential Building Energy Systems",   APPLIED ENERGY,  2019.  (IF: 3)
[2] Zhehan Yi; Xiaoying Zhao; Di Shi; Jiajun Duan; Yingmeng Xiang; Zhiwei Wang;  "Accurate Power Sharing and Synthetic Inertia Control for DC Building Microgrids With Guaranteed Performance",   IEEE ACCESS,  2019.  (IF: 3)
[3] Jun Mei; Xiaohua Xia;  "Distributed Control for A Multi-evaporator Air Conditioning System",   CONTROL ENGINEERING PRACTICE,  2019.  (IF: 3)
[4] L. A. Dao; Alireza Dehghani-Pilehvarani; Achilleas Markou; Luca Ferrarini;  "A Hierarchical Distributed Predictive Control Approach for Microgrids Energy Management",   ARXIV,  2019.  (IF: 3)
[5] Mohammad Ostadijafari; Anamika Dubey; Yang Liu; Jie Shi; Nanpeng Yu;  "Smart Building Energy Management Using Nonlinear Economic Model Predictive Control",   ARXIV-CS.SY,  2019.  (IF: 3)
[6] Mohammad Ostadijafari; Anamika Dubey; Nanpeng Yu;  "Linearized Price-Responsive HVAC Controller for Optimal Scheduling of Smart Building Loads",   IEEE TRANSACTIONS ON SMART GRID,  2020.  (IF: 3)
[7] Fei Li; Huiping Li; Yuyao He;  "Stochastic Model Predictive Control for Linear Systems with Bounded Additive Uncertainties",   2020 CHINESE AUTOMATION CONGRESS (CAC),  2020.  (IF: 3)
[8] Ehsan Rezaei; Hanane Dagdougui;  "Optimal Real-Time Energy Management in Apartment Building Integrating Microgrid With Multizone HVAC Control",   IEEE TRANSACTIONS ON INDUSTRIAL INFORMATICS,  2020.  (IF: 3)
[9] Nicolas Lefebure; Mohammad Khosravi; Mathias Hudoba de Badyn; Felix Bünning; John Lygeros; Colin Jones; Roy S. Smith;  "Distributed Model Predictive Control of Buildings and Energy Hubs",   ARXIV-MATH.OC,  2021.  (IF: 3)
[10] Maximilian Mork; A. Xhonneux; D. Müller;  "Nonlinear Distributed Model Predictive Control for Multi-zone Building Energy Systems",   ENERGY AND BUILDINGS,  2022.  (IF: 3)


Summary of the Related Work

(Kuboth et. al., 2019) investigate the potential of economic model predictive control of complex residential energy systems with electric coupling to the public grid. (Yi et. al., 2019) study accurate power sharing and synthetic inertia control for dc building microgrids with guaranteed performance. A novel control scheme for building-scale islanded DC microgrids is proposed based on finite control set model predictive control (FCS-MPC). (Mei et. al., 2019) study distributed control for a multi-evaporator air conditioning system. An autonomous hierarchical distributed control (AHDC) strategy is proposed for a building multi-evaporator air conditioning (ME A/C) system . (Dao et. al., 2019) address the problem of management and coordination of energy resources in a typical microgrid, including smart buildings as flexible loads, energy storages and renewables. The purpose of (Ostadijafari et. al., 2019) is to develop a price-sensitive operational model for building's HVAC systems while considering inflexible loads and other distributed energy resources (DERs) such as photovoltaic (PV) generation and battery storage for the buildings. The subject of (Ostadijafari et. al., 2020) is to develop a price-responsive operational model for buildings’ HVAC systems while considering inflexible loads and other distributed energy resources (DERs), including photovoltaic (PV) generation and battery storage systems. (Li et. al., 2020) present two stochastic model predictive control methods for linear time-invariant systems subject to truncated normal distributed additive uncertainties. (Rezaei et. al., 2020) present an effective approach for the modeling and optimization of a multiunit residential or multiple dwelling units building, integrating a local shared renewable power generation, energy storage system, and electric vehicles. (Lefebure et. al., 2021) propose a third strategy, distributed control based on dual decomposition, which has the advantages of both approaches. Other influential work includes (Mork et. al., 2022).


Related Work (Past 5 Years)

[1] D.H. Blum; K. Arendt; L. Rivalin; M.A. Piette; M. Wetter; C.T. Veje;  "Practical Factors of Envelope Model Setup and Their Effects on The Performance of Model Predictive Control for Building Heating, Ventilating, and Air Conditioning Systems",   APPLIED ENERGY,  2019.  (IF: 3)
[2] Matthieu Jonin; Mohammad Khosravi; Annika Eichler; W. Villasmil; Philipp Schuetz; Colin N. Jones; Roy S. Smith;  "Exergy-based Model Predictive Control for Design and Control of A Seasonal Thermal Energy Storage System",   JOURNAL OF PHYSICS: CONFERENCE SERIES,  2019.
[3] Gianni Bianchini; Marco Casini; Daniele Pepe; Antonio Vicino; Giovanni Gino Zanvettor;  "An Integrated Model Predictive Control Approach For Optimal HVAC And Energy Storage Operation In Large-scale Buildings",   ARXIV-CS.SY,  2019.  (IF: 3)
[4] Christopher R Yee; Niven R Narain; Viatcheslav R Akmaev; Vijetha Vemulapalli;  "A Data-Driven Approach To Predicting Septic Shock In The Intensive Care Unit",   BIOMEDICAL INFORMATICS INSIGHTS,  2019.  (IF: 3)
[5] Francesco Smarra; Giovanni Domenico Di Girolamo; Vittorio De Iuliis; Achin Jain; Rahul Mangharam; Alessandro D’Innocenzo;  "Data-driven Switching Modeling for MPC Using Regression Trees and Random Forests",   NONLINEAR ANALYSIS: HYBRID SYSTEMS,  2020.  (IF: 3)
[6] Ján Drgoňa; Damien Picard; Lieve Helsen;  "Cloud-based Implementation of White-box Model Predictive Control for A GEOTABS Office Building: A Field Test Demonstration",   JOURNAL OF PROCESS CONTROL,  2020.  (IF: 3)
[7] Chetan Shetty; B. J. Sowmya; S. Seema; K. G. Srinivasa;  "Chapter Eight - Air Pollution Control Model Using Machine Learning and IoT Techniques",   ADV. COMPUT.,  2020.  (IF: 3)
[8] Nuri Yazdani; Samuel Andermatt; Maksym Yarema; Vasco Farto; Mohammad Hossein Bani-Hashemian; Sebastian Volk; Weyde M M Lin; Olesya Yarema; Mathieu Luisier; Vanessa Wood;  "Charge Transport in Semiconductors Assembled from Nanocrystal Quantum Dots",   NATURE COMMUNICATIONS,  2020.  (IF: 3)
[9] Svenne Freund; Gerhard Schmitz;  "Implementation of Model Predictive Control in A Large-sized, Low-energy Office Building",   BUILDING AND ENVIRONMENT,  2021.  (IF: 3)
[10] Soroush Rastegarpour; Luca Ferrarini;  "Hierarchical Nonlinear MPC for Large Buildings HVAC Optimization",   2021 IEEE 17TH INTERNATIONAL CONFERENCE ON AUTOMATION ...,  2021.


Summary of the Related Work

The seven that are identified are building design, model structure, model order, data set, data quality, identification algorithm and initial guesses, and software tool-chain (Blum et. al., 2019). In the regard, (Jonin et. al., 2019) develop an appropriate model for the system with an emphasis on the computational tractability of problem. Toward this end (Jonin et. al., 2019) introduce a bilinear model with analytical linearization. (Bianchini et. al., 2019) deal with the problem of cost-optimal operation of smart buildings that integrate a centralized HVAC system, photovoltaic generation and both thermal and electrical storage devices. (Yee et. al., 2019) address the following questions: Can a novel algorithm to identify patients at high risk of septic shock 24 hours before diagnosis be discovered using available clinical data? Building physics-based models for complex large-scale systems can be cost and time prohibitive. To overcome this problem (Smarra et. al., 2020) apply Model Predictive Control. (Drgoňa et. al., 2020) present the methodology and field test demonstration of a computationally efficient implementation of the white-box MPC in an office building in Belgium. With the technical advancements in machine learning, it's been possible to build predictive models for monitoring and controlling pollution based on the real-time data. With this (Shetty et. al., 2020) use IoT techniques for monitoring the emission rates of vehicles. (Yazdani et. al., 2020) perform large-scale, ab initio simulations to understand carrier transport, generation, and trapping in strongly confined nanocrystal quantum dot-based semiconductors from first principles. (Freund et. al., 2021) describe the implementation and operation of MPC in a large-sized, low-energy office building. (Rastegarpour et. al., 2021) study the problem of performance improvement and energy consumption reduction of the heating, ventilation and air conditioning system of a large-scale university building through the application of nonlinear predictive control strategies concerning also practical and implementation issues.

当今很多国家和地区都在面临能源短缺的问题，全球大部分的能量被建筑中的HVAC系统消耗。针对能源系统供能不足的场景，本文提出了一种基于优先级的分布式建筑能源分配方案，该方案能够根据优先顺序合理地分配能源。按照场景的不同，本文开发了两种分布式分配策略，即一对一优先策略和多对一优先策略，并在一个包含3区域的建筑物和一个包含27个房间的大楼进行了仿真验证。我们的方案具有很好的可拓展性，在达到集中式策略控制效果的同时，还能够节省算力。


可持续能源系统在全球范围内越来越受到欢迎，但其能源储备受到自然条件（如太阳能、风力）的限制。本文的动机就是开发一种适配于可再生能源系统的基于优先级的分配策略。当能源有限时，该策略能够合理分配能源并满足特定区域的亟需供能。对于一个子系统对应一个优先级和多个子系统对应同一个优先级的情况，两种优先策略被分别提出。所开发的策略已经通过MATLAB和EnergyPlus的联合仿真在一个小规模的3区域的建筑和一个大规模的27房间的大楼进行验证，证明了其有效性。在未来的研究中，我们的

能源分配的文献！！！

在本文中，一种基于优先级的能源分配方案被开发，该方案能够根据优先顺序合理地分配能源。针对不同的操作环境，基于分布式模型预测控制一对一优先的策略和多对一优先的策略被提出。一对一优先策略是指一个子系统对应一个优先级，这种策略适用于较小规模的场景。多对一策略是指多个子系统对应同一优先级，这种策略适用于较大规模的场景。通过利用MPC的性质，即得到控制视野内全部的解，各子系统可以并行执行优化操作。
我们分别在3-zone的建筑和27-zone的楼宇对所提出的策略进行了仿真实验。实验结果表明所开发的方案能够满足特定区域的亟需供能，性能和集中式方案接近。


A distributed MPC framework based on Benders decomposition is proposed in \cite{morocsan2011distributed} for controlling a building heating system consisting of a central heat source and multiple local heat sources. The decomposition algorithm exploits the block-angural structure of the problem and incorporates communication-based nested iterations. Although the proposed algorithm will not converge to the optimal solution of the original problem, a good suboptimal solution can still be obtained.
A limited communication distributed model predictive control (LC-DMPC) algorithm for coupled and constrained linear discrete systems is proposed in \cite{jalal2016limited}. The algorithm decomposes the global control problem into multiple coupled subsystems based on an upstream and downstream neighbourhood structure. Without sharing global dynamic or cost information, these subsystems converge to a centralized solution simply through communication between neighbours.
\cite{bay2022distributed} invokes the new concept of grid aggregator in the LC-DMPC structure and extends the algorithm to enable buildings to interact with the grid, which was not possible with previous LC-DMPC implementations. The algorithmic structure and model were applied to several case studies with the overall goal of coordinating the power consumption of buildings to meet the power tracking objectives of the grid.
\cite{lefebure2022distributed} proposes a method for co-optimising buildings as controllable energy consumers and energy hubs to improve energy efficiency and conservation. The article compares three different control architectures, namely centralized, decentralized and distributed, and analyzes their advantages and disadvantages. A distributed control scheme based on dual decomposition is proposed, which ensures computational efficiency and privacy protection while approaching centralized control performance.
\cite{mork2022nonlinear} proposes a distributed optimization approach for multi-zone building energy systems considering both thermal and hydraulic coupling of the HVAC system.  Nash equilibrium and alternating direction method of multipliers (ADMM) is used to coordinate the control inputs in each zone. The optimization of the local subsystems in this scheme requires coordination and monitoring by a central coordinator, which supports a plug-and-play mechanism based on the assignment of designated neighbours.


For large-scale cases, the general approach is to deal with the coupling between the subsystems with a decomposition algorithm, and then solve a global optimization problem containing objective functions and constraints for all the subsystems.

Predictive control can obtain all the solutions within the control horizon, but usually only the first element of the solved control sequence is applied to the control process. 

